Concealing Backdoor Model Updates in Federated Learning by Trigger-Optimized Data Poisoning

Federated Learning (FL) is a decentralized machine learning method that enables participants to collaboratively train a model without sharing their private data. Despite its privacy and scalability benefits, FL is susceptible to backdoor attacks, where adversaries poison the local training data of a subset of clients using a backdoor trigger, aiming to make the aggregated model produce malicious results when the same backdoor condition is met by an inference-time input. Existing backdoor attacks in FL suffer from common deficiencies: fixed trigger patterns and reliance on the assistance of model poisoning. State-of-the-art defenses based on analyzing clients' model updates exhibit a good defense performance on these attacks because of the significant divergence between malicious and benign client model updates. To effectively conceal malicious model updates among benign ones, we propose DPOT, a backdoor attack strategy in FL that dynamically constructs backdoor objectives by optimizing a backdoor trigger, making backdoor data have minimal effect on model updates. We provide theoretical justifications for DPOT's attacking principle and display experimental results showing that DPOT, via only a data-poisoning attack, effectively undermines state-of-the-art defenses and outperforms existing backdoor attack techniques on various datasets.

==> plot_data/cifar10_trimmean.dat <==
1	10.0	0.0
2	13.4	0.13
3	27.19	55.19
4	32.5	67.92
5	32.54	82.43
6	33.56	83.47
7	34.39	86.41
8	35.91	86.43
9	35.25	88.5
10	35.62	86.6
11	36.47	89.41
12	37.54	89.02
13	37.9	89.72
14	40.05	87.52
15	40.79	87.93
16	41.23	83.47
17	42.49	84.78
18	43.42	74.5
19	44.62	75.66
20	45.1	79.56
21	45.11	79.85
22	46.36	74.93
23	46.46	76.12
24	46.35	79.68
25	46.81	76.07
26	46.84	75.4
27	48.07	81.57
28	47.15	84.76
29	49.34	81.19
30	49.4	86.22
31	50.73	84.32
32	50.91	86.0
33	52.32	81.69
34	52.15	85.33
35	52.25	85.67
36	52.58	88.85
37	53.35	89.47
38	52.66	90.29
39	54.16	92.21
40	54.64	90.65
41	53.61	91.88
42	54.51	93.94
43	55.54	94.6
44	55.56	93.93
45	56.04	95.82
46	56.22	95.85
47	56.4	95.4
48	57.3	96.38
49	57.47	96.47
50	57.68	96.58
51	58.08	96.9
52	58.24	97.54
53	58.8	98.29
54	58.63	97.51
55	60.19	98.54
56	59.96	97.85
57	60.08	98.15
58	60.58	98.65
59	60.72	98.21
60	61.78	97.64
61	61.63	98.3
62	61.51	98.24
63	62.13	98.51
64	61.98	98.8
65	62.92	98.63
66	62.59	98.4
67	63.49	99.17
68	64.04	99.11
69	63.28	98.63
70	64.01	98.82
71	63.97	98.94
72	64.79	99.31
73	65.05	99.24
74	65.65	99.83
75	65.84	99.72
76	65.98	99.86
77	66.34	99.86
78	66.43	99.91
79	66.39	99.92
80	66.23	99.94
81	66.56	99.89
82	66.71	99.94
83	66.98	99.93
84	66.78	99.95
85	67.28	99.95
86	67.34	99.95
87	67.4	99.95
88	67.17	99.94
89	67.1	99.93
90	67.28	99.94
91	67.37	99.94
92	67.5	99.95
93	67.21	99.95
94	67.7	99.95
95	67.63	99.95
96	67.78	99.96
97	67.72	99.96
98	67.99	99.96
99	68.09	99.97
100	68.13	99.97
101	68.11	99.96
102	68.4	99.97
103	67.93	99.96
104	68.29	99.97
105	68.66	99.96
106	68.42	99.95
107	68.46	99.98
108	68.61	99.98
109	68.67	99.98
110	68.58	99.98
111	69.51	99.99
112	69.64	99.99
113	69.51	100.0
114	69.77	100.0
115	69.66	100.0
116	69.89	100.0
117	69.86	100.0
118	69.99	100.0
119	69.94	100.0
120	70.05	100.0
121	70.0	99.99
122	70.14	100.0
123	70.04	100.0
124	70.01	100.0
125	70.19	100.0
126	70.07	100.0
127	70.15	100.0
128	70.23	100.0
129	70.32	100.0
130	70.29	100.0
131	70.27	100.0
132	70.47	100.0
133	70.32	100.0
134	70.51	100.0
135	70.52	100.0
136	70.38	100.0
137	70.45	100.0
138	70.53	100.0
139	70.47	100.0
140	70.56	100.0
141	70.48	100.0
142	70.66	100.0
143	70.69	100.0
144	70.52	100.0
145	70.81	100.0
146	70.62	100.0
147	70.8	100.0
148	70.86	100.0
149	70.66	100.0
150	70.87	100.0


==> plot_data/flip_asr.dat <==
1	14.97	26.31
2	11.01	23.0
3	9.57	24.7
4	9.12	28.84
5	7.99	35.13
6	7.95	40.24
7	8.47	43.77
8	8.66	47.78
9	9.0	49.26
10	9.38	54.64
11	10.56	59.16
12	10.94	57.25
13	11.79	60.55
14	12.26	64.7
15	12.5	64.48
16	14.39	62.57
17	14.43	64.41
18	15.17	68.16
19	16.31	70.4
20	16.3	72.89
21	15.9	74.76
22	15.48	77.21
23	15.76	76.36
24	15.14	75.46
25	14.74	78.23
26	15.65	77.89
27	15.75	79.13
28	15.81	78.76
29	15.54	79.32
30	15.51	79.85
31	14.79	80.03
32	14.52	76.72
33	14.25	76.18
34	14.64	75.22
35	14.39	71.85
36	14.35	66.67
37	14.46	66.35
38	14.47	65.6
39	15.43	66.41
40	14.91	64.26
41	15.2	69.39
42	15.3	67.09
43	15.01	62.03
44	15.3	63.32
45	15.29	67.08
46	15.27	60.82
47	15.53	58.38
48	15.56	57.16
49	15.1	56.88
50	15.74	55.94
51	15.34	55.41
52	15.81	50.71
53	15.79	46.64
54	15.97	46.96
55	15.25	49.55
56	15.1	52.6
57	15.76	54.36
58	15.46	58.4
59	15.46	61.57
60	14.63	60.21
61	14.84	63.49
62	14.45	56.67
63	14.57	55.18
64	14.77	57.17
65	14.16	56.67
66	14.61	61.34
67	15.57	56.99
68	15.36	54.06
69	15.52	51.08
70	16.35	48.68
71	15.84	38.5
72	16.09	37.34
73	16.69	38.69
74	15.71	35.72
75	15.83	37.6
76	16.59	37.96
77	16.41	36.88
78	16.7	36.16
79	16.16	37.04
80	16.03	37.76
81	16.0	37.26
82	16.8	40.21
83	16.72	43.54
84	15.74	40.16
85	15.3	36.92
86	14.88	37.49
87	15.23	38.35
88	15.15	37.73
89	15.08	38.46
90	15.82	36.14
91	15.32	36.64
92	15.32	38.13
93	15.26	37.2
94	15.38	37.9
95	15.06	39.52
96	14.91	41.62
97	15.02	38.14
98	14.39	38.28
99	14.57	39.94
100	14.91	37.63


==> plot_data/flip_ma.dat <==
1	78.61	79.08
2	77.12	78.15
3	75.76	77.54
4	75.58	76.69
5	74.31	75.96
6	74.43	75.45
7	74.43	74.59
8	74.33	74.18
9	74.32	73.84
10	74.15	73.36
11	74.53	72.96
12	74.44	73.11
13	75.06	72.56
14	75.33	72.17
15	75.75	71.8
16	75.84	71.98
17	76.26	71.64
18	76.65	71.29
19	76.63	71.15
20	76.78	70.49
21	77.02	70.59
22	77.04	71.05
23	77.04	71.17
24	76.99	71.15
25	77.11	71.32
26	77.33	71.45
27	77.49	71.75
28	77.71	71.83
29	77.57	71.99
30	77.46	72.19
31	77.55	71.98
32	77.9	73.2
33	78.05	73.47
34	78.15	73.49
35	78.4	74.16
36	78.61	74.41
37	78.47	74.58
38	79.01	74.5
39	79.05	74.7
40	79.3	75.08
41	79.43	74.69
42	79.39	75.21
43	79.44	75.44
44	79.58	75.47
45	79.54	75.5
46	79.46	76.12
47	79.63	76.11
48	80.0	76.39
49	80.13	76.31
50	80.14	76.58
51	80.2	76.5
52	80.43	76.74
53	80.55	77.34
54	80.8	77.33
55	80.91	77.28
56	80.89	77.04
57	81.11	76.79
58	81.23	76.52
59	81.2	76.18
60	81.21	76.5
61	81.28	76.38
62	81.22	77.35
63	81.31	77.08
64	81.33	77.28
65	81.55	77.31
66	81.65	77.41
67	81.6	77.72
68	81.63	77.91
69	81.79	78.28
70	81.89	78.37
71	81.79	78.64
72	81.9	78.86
73	81.9	78.74
74	82.02	78.78
75	81.9	78.81
76	82.05	78.89
77	82.2	78.94
78	82.21	78.97
79	82.34	78.99
80	82.35	79.18
81	82.33	79.21
82	82.4	79.14
83	82.41	79.18
84	82.47	79.33
85	82.62	79.53
86	82.61	79.63
87	82.54	79.63
88	82.42	79.69
89	82.7	79.65
90	82.56	79.65
91	82.65	79.71
92	82.76	79.68
93	82.84	79.72
94	82.75	79.68
95	82.76	79.7
96	82.82	79.6
97	82.79	79.97
98	82.83	79.83
99	82.86	79.67
100	82.87	79.93


==> plot_data/tiny_trimmean.dat <==
1	0.62	0.15
2	1.21	0.41
3	1.95	0.01
4	2.45	0.0
5	3.51	0.0
6	5.06	0.14
7	6.39	0.73
8	7.63	2.7
9	8.81	1.83
10	10.18	1.75
11	11.22	3.01
12	12.69	2.77
13	13.94	3.08
14	14.56	3.92
15	15.61	3.04
16	16.46	1.64
17	17.36	3.63
18	18.41	3.63
19	19.43	4.63
20	19.86	3.4
21	20.86	5.36
22	21.48	7.12
23	22.2	5.93
24	22.68	4.94
25	23.96	8.21
26	24.21	7.72
27	24.74	7.99
28	25.6	7.56
29	25.89	9.02
30	26.49	12.78
31	26.8	12.03
32	27.11	15.66
33	27.88	13.53
34	28.41	13.08
35	28.6	16.21
36	29.49	17.43
37	29.1	21.97
38	29.56	21.44
39	30.33	23.63
40	30.56	23.28
41	30.78	28.22
42	30.97	23.17
43	31.14	22.22
44	32.12	26.77
45	32.08	25.95
46	32.63	23.79
47	32.64	31.47
48	33.18	48.44
49	33.4	44.55
50	33.62	37.83
51	33.83	39.22
52	34.33	47.0
53	34.5	50.41
54	34.55	50.88
55	34.73	54.85
56	34.98	65.66
57	35.11	60.31
58	35.74	68.32
59	36.05	61.49
60	36.4	52.62
61	36.1	52.71
62	36.3	64.57
63	36.64	65.58
64	36.59	72.81
65	36.87	70.92
66	37.09	75.56
67	37.16	78.03
68	37.56	79.06
69	37.64	82.79
70	37.88	82.28
71	37.89	83.39
72	38.12	82.43
73	38.37	86.56
74	38.29	84.22
75	39.05	93.54
76	38.91	94.46
77	38.94	94.29
78	38.86	95.94
79	38.89	94.76
80	39.14	94.7
81	39.37	95.5
82	38.95	94.98
83	39.43	96.65
84	39.33	96.79
85	39.57	96.54
86	39.65	97.39
87	39.49	97.84
88	39.61	97.2
89	40.04	97.46
90	39.91	96.93
91	39.76	97.42
92	39.94	97.57
93	39.96	97.85
94	40.04	97.87
95	39.71	97.6
96	40.04	97.83
97	40.05	97.86
98	40.12	98.24
99	39.98	98.22
100	40.24	99.32

